Quantized Neural Networks: Characterization and Holistic Optimization

Quantized deep neural networks (QDNNs) are necessary for low-power, high throughput, and embedded applications. Previous studies mostly focused on developing optimization methods for the quantization of given models. However, quantization sensitivity depends on the model architecture. Therefore, the model selection needs to be a part of the QDNN design process. Also, the characteristics of weight and activation quantization are quite different. This study proposes a holistic approach for the optimization of QDNNs, which contains QDNN training methods as well as quantization-friendly architecture design. Synthesized data is used to visualize the effects of weight and activation quantization. The results indicate that deeper models are more prone to activation quantization, while wider models improve the resiliency to both weight and activation quantization. This study can provide insight into better optimization of QDNNs.

==> data/clr.txt <==
0	1.0
1	1.0
2	1.0
3	1.0
4	1.0
5	1.0
6	1.0
7	1.0
8	1.0
9	1.0
10	1.0
11	1.0
12	1.0
13	1.0
14	1.0
15	1.0
16	1.0
17	1.0
18	1.0
19	1.0
20	0.316
21	0.316
22	0.316
23	0.316
24	0.316
25	0.316
26	0.316
27	0.316
28	0.316
29	0.316
30	0.316
31	0.316
32	0.316
33	0.316
34	0.316
35	0.316
36	0.316
37	0.316
38	0.316
39	0.316
40	0.1
41	0.1
42	0.1
43	0.1
44	0.1
45	0.1
46	0.1
47	0.1
48	0.1
49	0.1
50	0.1
51	0.1
52	0.1
53	0.1
54	0.1
55	0.1
56	0.1
57	0.1
58	0.1
59	0.1
60	0.0316
61	0.0316
62	0.0316
63	0.0316
64	0.0316
65	0.0316
66	0.0316
67	0.0316
68	0.0316
69	0.0316
70	0.0316
71	0.0316
72	0.0316
73	0.0316
74	0.0316
75	0.0316
76	0.0316
77	0.0316
78	0.0316
79	0.0316
80	0.01
81	0.01
82	0.01
83	0.01
84	0.01
85	0.01
86	0.01
87	0.01
88	0.01
89	0.01
90	0.01
91	0.01
92	0.01
93	0.01
94	0.01
95	0.01
96	0.01
97	0.01
98	0.01
99	0.01
100	0.0316
101	0.0316
102	0.0316
103	0.0316
104	0.0316
105	0.0316
106	0.0316
107	0.0316
108	0.0316
109	0.0316
110	0.0316
111	0.0316
112	0.0316
113	0.0316
114	0.0316
115	0.0316
116	0.0316
117	0.0316
118	0.0316
119	0.0316
120	0.1
121	0.1
122	0.1
123	0.1
124	0.1
125	0.1
126	0.1
127	0.1
128	0.1
129	0.1
130	0.1
131	0.1
132	0.1
133	0.1
134	0.1
135	0.1
136	0.1
137	0.1
138	0.1
139	0.1
140	0.316
141	0.316
142	0.316
143	0.316
144	0.316
145	0.316
146	0.316
147	0.316
148	0.316
149	0.316
150	0.316
151	0.316
152	0.316
153	0.316
154	0.316
155	0.316
156	0.316
157	0.316
158	0.316
159	0.316
160	1.0
161	1.0
162	1.0
163	1.0
164	1.0
165	1.0
166	1.0
167	1.0
168	1.0
169	1.0
170	1.0
171	1.0
172	1.0
173	1.0
174	1.0
175	1.0
176	1.0
177	1.0
178	1.0
179	1.0
180	0.316
181	0.316
182	0.316
183	0.316
184	0.316
185	0.316
186	0.316
187	0.316
188	0.316
189	0.316
190	0.316
191	0.316
192	0.316
193	0.316
194	0.316
195	0.316
196	0.316
197	0.316
198	0.316
199	0.316
200	0.1
201	0.1
202	0.1
203	0.1
204	0.1
205	0.1
206	0.1
207	0.1
208	0.1
209	0.1
210	0.1
211	0.1
212	0.1
213	0.1
214	0.1
215	0.1
216	0.1
217	0.1
218	0.1
219	0.1
220	0.0316
221	0.0316
222	0.0316
223	0.0316
224	0.0316
225	0.0316
226	0.0316
227	0.0316
228	0.0316
229	0.0316
230	0.0316
231	0.0316
232	0.0316
233	0.0316
234	0.0316
235	0.0316
236	0.0316
237	0.0316
238	0.0316
239	0.0316
240	0.01
241	0.01
242	0.01
243	0.01
244	0.01
245	0.01
246	0.01
247	0.01
248	0.01
249	0.01
250	0.01
251	0.01
252	0.01
253	0.01
254	0.01
255	0.01
256	0.01
257	0.01
258	0.01
259	0.01
260	0.0316
261	0.0316
262	0.0316
263	0.0316
264	0.0316
265	0.0316
266	0.0316
267	0.0316
268	0.0316
269	0.0316
270	0.0316
271	0.0316
272	0.0316
273	0.0316
274	0.0316
275	0.0316
276	0.0316
277	0.0316
278	0.0316
279	0.0316
280	0.1
281	0.1
282	0.1
283	0.1
284	0.1
285	0.1
286	0.1
287	0.1
288	0.1
289	0.1
290	0.1
291	0.1
292	0.1
293	0.1
294	0.1
295	0.1
296	0.1
297	0.1
298	0.1
299	0.1
300	0.316
301	0.316
302	0.316
303	0.316
304	0.316
305	0.316
306	0.316
307	0.316
308	0.316
309	0.316
310	0.316
311	0.316
312	0.316
313	0.316
314	0.316
315	0.316
316	0.316
317	0.316
318	0.316
319	0.316
320	1.0
321	1.0
322	1.0
323	1.0
324	1.0
325	1.0
326	1.0
327	1.0
328	1.0
329	1.0
330	1.0
331	1.0
332	1.0
333	1.0
334	1.0
335	1.0
336	1.0
337	1.0
338	1.0
339	1.0
340	0.316
341	0.316
342	0.316
343	0.316
344	0.316
345	0.316
346	0.316
347	0.316
348	0.316
349	0.316
350	0.316
351	0.316
352	0.316
353	0.316
354	0.316
355	0.316
356	0.316
357	0.316
358	0.316
359	0.316
360	0.1
361	0.1
362	0.1
363	0.1
364	0.1
365	0.1
366	0.1
367	0.1
368	0.1
369	0.1
370	0.1
371	0.1
372	0.1
373	0.1
374	0.1
375	0.1
376	0.1
377	0.1
378	0.1
379	0.1
380	0.0316
381	0.0316
382	0.0316
383	0.0316
384	0.0316
385	0.0316
386	0.0316
387	0.0316
388	0.0316
389	0.0316
390	0.0316
391	0.0316
392	0.0316
393	0.0316
394	0.0316
395	0.0316
396	0.0316
397	0.0316
398	0.0316
399	0.0316
400	0.01
401	0.01
402	0.01
403	0.01
404	0.01
405	0.01
406	0.01
407	0.01
408	0.01
409	0.01
410	0.01
411	0.01
412	0.01
413	0.01
414	0.01
415	0.01
416	0.01
417	0.01
418	0.01
419	0.01
420	0.0316
421	0.0316
422	0.0316
423	0.0316
424	0.0316
425	0.0316
426	0.0316
427	0.0316
428	0.0316
429	0.0316
430	0.0316
431	0.0316
432	0.0316
433	0.0316
434	0.0316
435	0.0316
436	0.0316
437	0.0316
438	0.0316
439	0.0316
440	0.1
441	0.1
442	0.1
443	0.1
444	0.1
445	0.1
446	0.1
447	0.1
448	0.1
449	0.1
450	0.1
451	0.1
452	0.1
453	0.1
454	0.1
455	0.1
456	0.1
457	0.1
458	0.1
459	0.1
460	0.316
461	0.316
462	0.316
463	0.316
464	0.316
465	0.316
466	0.316
467	0.316
468	0.316
469	0.316
470	0.316
471	0.316
472	0.316
473	0.316
474	0.316
475	0.316
476	0.316
477	0.316
478	0.316
479	0.316
480	1.0
481	1.0
482	1.0
483	1.0
484	1.0
485	1.0
486	1.0
487	1.0
488	1.0
489	1.0
490	1.0
491	1.0
492	1.0
493	1.0
494	1.0
495	1.0
496	1.0
497	1.0
498	1.0
499	1.0
500	0.316
501	0.316
502	0.316
503	0.316
504	0.316
505	0.316
506	0.316
507	0.316
508	0.316
509	0.316
510	0.316
511	0.316
512	0.316
513	0.316
514	0.316
515	0.316
516	0.316
517	0.316
518	0.316
519	0.316
520	0.1
521	0.1
522	0.1
523	0.1
524	0.1
525	0.1
526	0.1
527	0.1
528	0.1
529	0.1
530	0.1
531	0.1
532	0.1
533	0.1
534	0.1
535	0.1
536	0.1
537	0.1
538	0.1
539	0.1
540	0.0316
541	0.0316
542	0.0316
543	0.0316
544	0.0316
545	0.0316
546	0.0316
547	0.0316
548	0.0316
549	0.0316
550	0.0316
551	0.0316
552	0.0316
553	0.0316
554	0.0316
555	0.0316
556	0.0316
557	0.0316
558	0.0316
559	0.0316
560	0.01
561	0.01
562	0.01
563	0.01
564	0.01
565	0.01
566	0.01
567	0.01
568	0.01
569	0.01
570	0.01
571	0.01
572	0.01
573	0.01
574	0.01
575	0.01
576	0.01
577	0.01
578	0.01
579	0.01
580	0.0316
581	0.0316
582	0.0316
583	0.0316
584	0.0316
585	0.0316
586	0.0316
587	0.0316
588	0.0316
589	0.0316
590	0.0316
591	0.0316
592	0.0316
593	0.0316
594	0.0316
595	0.0316
596	0.0316
597	0.0316
598	0.0316
599	0.0316
600	0.1
601	0.1
602	0.1
603	0.1
604	0.1
605	0.1
606	0.1
607	0.1
608	0.1
609	0.1
610	0.1
611	0.1
612	0.1
613	0.1
614	0.1
615	0.1
616	0.1
617	0.1
618	0.1
619	0.1
620	0.316
621	0.316
622	0.316
623	0.316
624	0.316
625	0.316
626	0.316
627	0.316
628	0.316
629	0.316
630	0.316
631	0.316
632	0.316
633	0.316
634	0.316
635	0.316
636	0.316
637	0.316
638	0.316
639	0.316


==> data/resnet110_s_list_bar.txt <==
1 0.7591317494710287
2 0.9516329765319824
3 0.7013051509857178
4 0.8473454316457113
5 0.7196868260701498
6 0.7841367721557617
7 0.693195104598999
8 0.7743930816650391
9 0.7098399003346761
10 0.765434980392456
11 0.6972227891286215
12 0.7441444396972656
13 0.6959369977315267
14 0.7537216345469157
15 0.7021796703338623
16 0.7575618426005045
17 0.6929988066355387
18 0.7415517171223959
19 0.6986760298411051
20 0.7214750448862711
21 0.7012104988098145
22 0.7289366722106934
23 0.7134777704874674
24 0.7293445269266764
25 0.6937636534372965
26 0.7221430937449137
27 0.6998189290364584
28 0.7624891599019369
29 0.6785933971405029
30 0.7628013292948405
31 0.6772774855295817
32 0.7451586723327637
33 0.6792889436086019
34 0.7740859985351562
35 0.6756045818328857
36 0.8629837036132812
37 0.7069442272186279
38 0.8909283479054769
39 0.6584524710973104
40 0.8733619848887125
41 0.669594923655192
42 0.864789088567098
43 0.6646446386973063
44 0.8468774954477946
45 0.661295493443807
46 0.8327074845631918
47 0.6607385476430258
48 0.87557586034139
49 0.6598944266637167
50 0.8516577879587809
51 0.6509186824162801
52 0.8455801804860433
53 0.6589103937149048
54 0.8338720003763834
55 0.6626263459523519
56 0.8184943199157715
57 0.66253662109375
58 0.8174042701721191
59 0.6513709227244059
60 0.797192653020223
61 0.6533224582672119
62 0.7746094862620035
63 0.6653048197428385
64 0.740973711013794
65 0.6559779644012451
66 0.7353549798329672
67 0.6458785931269327
68 0.7342788378397623
69 0.6530272165934244
70 0.7826770941416422
71 0.6281426350275675
72 0.8214950561523438
73 0.7997726599375407
74 1.210795561472575
75 0.597389022509257
76 1.1054385503133137
77 0.599897027015686
78 1.0262190500895183
79 0.574590007464091
80 0.9395902951558431
81 0.6096195379892985
82 0.8971001307169596
83 0.665719747543335
84 0.8960350354512533
85 0.622384786605835
86 0.8671491940816244
87 0.6832563877105713
88 0.8538188934326172
89 0.7000072797139486
90 0.8434838453928629
91 0.7016426722208658
92 0.821829636891683
93 0.6898844242095947
94 0.8361654281616211
95 0.7054313818613688
96 0.8248070081075033
97 0.7046769460042318
98 0.8206382592519125
99 0.7079160213470459
100 0.8121332327524821
101 0.6918423175811768
102 0.8811618487040201
103 0.6997357209523519
104 0.9303197860717773
105 0.7099587122599283
106 0.9472208023071289
107 0.6933947404225668
108 1.1714181105295818


==> data/resnet110_s_list_line.txt <==
2 0.9516329765319824
4 0.8473454316457113
6 0.7841367721557617
8 0.7743930816650391
10 0.765434980392456
12 0.7441444396972656
14 0.7537216345469157
16 0.7575618426005045
18 0.7415517171223959
20 0.7214750448862711
22 0.7289366722106934
24 0.7293445269266764
26 0.7221430937449137
28 0.7624891599019369
30 0.7628013292948405
32 0.7451586723327637
34 0.7740859985351562
36 0.8629837036132812
38 0.8909283479054769
40 0.8733619848887125
42 0.864789088567098
44 0.8468774954477946
46 0.8327074845631918
48 0.87557586034139
50 0.8516577879587809
52 0.8455801804860433
54 0.8338720003763834
56 0.8184943199157715
58 0.8174042701721191
60 0.797192653020223
62 0.7746094862620035
64 0.740973711013794
66 0.7353549798329672
68 0.7342788378397623
70 0.7826770941416422
72 0.8214950561523438
74 1.210795561472575
76 1.1054385503133137
78 1.0262190500895183
80 0.9395902951558431
82 0.8971001307169596
84 0.8960350354512533
86 0.8671491940816244
88 0.8538188934326172
90 0.8434838453928629
92 0.821829636891683
94 0.8361654281616211
96 0.8248070081075033
98 0.8206382592519125
100 0.8121332327524821
102 0.8811618487040201
104 0.9303197860717773
106 0.9472208023071289
108 1.1714181105295818

